Motility and self propulsion of active droplets

In the last years self-motile droplets attracted the attention of scientists from different fields ranging from applied biology to theoretical physics, because of their promising technological applications and important biological implications. In this Chapter we review the state of the art of the research on active droplets with a particular focus on theoretical and numerical studies. In particular, we reviewed the active gel theory, namely a generalization of the standard Landau-de Gennes theory for liquid crystals adapted to take into account internal active injection due to the presence of self-motile constituents. When confined in finite geometries, liquid crystalline-like systems are also subject to topological constraints. Because of the relevance of topology in many different realizations of active droplets, we also reviewed some fundamental topological concepts. We review how motility arises in different realizations of active droplet both in 2d and 3d as the result of the breaking of specific symmetries, by looking in particular detail at the case of polar and nematic droplets and shells of active liquid crystals.

==> note.txt <==
1.2 
OK	Ci vuole un rigo di commento sul fatto che la goccia non si muove
	dire cosa è MT (microtubules)
OK	Già dall'inizio fare una specie di racconto
OK	Far capire che stiamo facendo il raccontino

OK	Non necessario parlare troppo dei difetti

Aggiungere reference ad effetto Marangoni

OK	Dire perché i difetti sono promettenti

OK	Sui batteri dire subito che cosa è questa droplet: studying water in oil droplet with confined bacteria etc.
---------------------------------------------------------------------------------------


1.3
OK 	In this section active droplets such as those of Fig.... riferimento ai sistemi sperimentali

OK	Prima di in the following... riferiemnto ad altri approcic numerici
	For other approaches taking into account the molecular nature see a Review...

OK	To show how the confinement of this active gel in a droplet in 2d may lead to motion....

OK	Dopo il for instance in 1.3.1 dire da subito che uno può avere sia sistemi polari che nematici;
OK	anysotropic scritto con la y
OK	in 1.1 \nu non in grassetto anche a 1.2, 1.3 e togliere la dipendenza da r nel valor medio
haed scritto male
OK	P(r) mai definito
in generale più schematico  



1.3.4
a pagina 19 creare un collegamento con la stabilità



Also active nematic shells have been largely investigated both experimentally and theoretically. Keber \emph{et al.}~\cite{Keber1135} were the first ones to encapsulate microtubule bundles into deformable vescicles to generate a nematic shell. Similarly to the equilibrium case discussed in Section~\ref{sec:} the elastic repulsion between the four $+1/2$ defects (topologically required by the spherical confining geometry) favors a tetrahedral configuration (see Fig.~\ref{fig}). However, the defects also propel under the fuelling effect of the activity. The mesmerizing dynamics observed by Keber \emph{et al.} due to the competition between activity and elasticity consists of the periodical motion of the four defects with the tetrahedrical configuration evolving into a planar one and vice versa. Such oscillatory dynamics can be analytically captured by treating the 4 defects as self-propelled repulsive particles constrained on a sphere whose evolution is governed by an overdamped Newton-Euler equation~\cite{Keber1135,Khoromskaia2017}. 
Keber  \emph{et al.} also observed that the vescicle could be largely deformed and could sustain the formation of long protrusions located in correspondance of the nematic defects (see Fig.~\ref{fig:}, a phenomenology reminescent somehow of tentacles morphogenesis in the \emph{Hydra}~\cite{Livshits2017,Maroudassacks2021}. These observations suggested that  living organism could somehow exploit topological mechanisms to perform their tasks. A review of the literature on this topic goes well beyond the purposes of this Chapter. However, the interested reader can refer to~\cite{Metselaar2019,Hoffmann2021} for recent advances on this subject.
Active nematic shells with the periodic dynamics found by Keber \emph{et al.} were also studied in~\ref{guillamat2018}. Here the active shells were emulsified in a passive nematic background characterized by the formation of a disclination loop (or Saturn ring) as shown in Fig.~\ref{Fig}. Interestingly, the periodical motion of the active defects on the shell was also able to synchronize the deformation of the Saturn ring, opening the way towards new possibilities in the field of self-assembling materials and development of biologically based micro-motors. 



